Risk Budgeting Portfolios from Simulations

Risk budgeting is a portfolio strategy where each asset contributes a prespecified amount to the aggregate risk of the portfolio. In this work, we propose an efficient numerical framework that uses only simulations of returns for estimating risk budgeting portfolios. Besides a general cutting planes algorithm for determining the weights of risk budgeting portfolios for arbitrary coherent distortion risk measures, we provide a specialised version for the Expected Shortfall, and a tailored Stochastic Gradient Descent (SGD) algorithm, also for the Expected Shortfall. We compare our algorithm to standard convex optimisation solvers and illustrate different risk budgeting portfolios, constructed using an especially designed Julia package, on real financial data and compare it to classical portfolio strategies.

==> Figures/performance.csv <==
"","vol","annualized_return","sharpe_vol","var_5","maxDrawdown"
"sdrp",0.184416779708822,0.093717429498513,0.508182767568572,-0.0167410473544228,-0.598947490955289
"msr",0.235371019273051,0.128798163560079,0.547213348346262,-0.0205353190596687,-0.70754021232753
"gmv",0.170209012581076,0.0971220346646799,0.570604536104793,-0.0155504424869302,-0.583621803842468
"mmv",0.268663063100639,0.147905942278627,0.550525779657409,-0.0255720548925523,-0.665849899236447
"ew",0.188924447248406,0.0880157180850361,0.465877864759923,-0.0168675673622192,-0.594837462150318
"grp80",0.184650750560297,0.0908190469714303,0.491842284398262,-0.0169263261013214,-0.60475891316845
"grp85",0.184754504992741,0.0913289158577795,0.494325785784589,-0.0169420825891312,-0.602903559683422
"grp90",0.184809923631984,0.0911034557335464,0.492957596340783,-0.0168856242147305,-0.605591866143575
"grp95",0.184860123925028,0.0912404508792641,0.493564804253122,-0.0168203364583127,-0.607891630903086
"grp96",0.184711975007571,0.0901543591828968,0.48808074938943,-0.0167802436777474,-0.610215922855918
"grp97",0.184625417930477,0.0908591330759374,0.492126891813734,-0.0169379667948586,-0.608780887760352
"grp98",0.184471315108956,0.0924188515231532,0.500993075636541,-0.0168970069134277,-0.606465421418707
"grp99",0.184511874418834,0.0932395971782733,0.505331147233502,-0.0170373038962713,-0.605791691365736
"rpa80",0.188943602978119,0.0889397744741283,0.47072127911326,-0.0168665943850349,-0.602553704029831
"rpa85",0.18815850554076,0.0889952658932713,0.472980297316365,-0.0168224439035703,-0.604030973371464
"rpa90",0.18789857273163,0.089281495187538,0.475157921050608,-0.0168394235396892,-0.603410485667627
"rpa95",0.188816290344915,0.0892593030200775,0.472730943167167,-0.0168613429468248,-0.602178717936243
"rpa96",0.189632791536686,0.0904016061756405,0.476719271192882,-0.0170007992102513,-0.601935215889008
"rpa97",0.190194224610064,0.0903464249852581,0.475021915993961,-0.0172149932809004,-0.602825145624065
"rpa98",0.191311690747555,0.0897897547512529,0.469337521404977,-0.0171510372160613,-0.598879933132849
"rpa99",0.193316458257859,0.0887190315718529,0.458931600399554,-0.0170332759715812,-0.598270406634432
"rpb80",0.188850746684795,0.0889475411589924,0.47099385477915,-0.0167731608320085,-0.603373465027777
"rpb85",0.188340028436758,0.0884706509373803,0.469738969839263,-0.0166812437416044,-0.602712055533273
"rpb90",0.187622068336301,0.0889641884888714,0.474166974480894,-0.0166492685421562,-0.603726819733404
"rpb95",0.187090317053732,0.0878354952836715,0.469481781135928,-0.016623596202721,-0.602495974093437
"rpb96",0.187482831221576,0.0877166164098344,0.467864795076445,-0.0166012744748297,-0.602817741773615
"rpb97",0.187467592397881,0.0893221577388001,0.476467194122934,-0.0167629077962195,-0.601873929392396
"rpb98",0.187687206670335,0.0899606816650635,0.479311740320563,-0.0166823587189916,-0.602098026993387
"rpb99",0.187620693867178,0.0890159790352698,0.474446486688121,-0.0166394669257589,-0.596873241626531


==> Figures/statistics.csv <==
"","sdrp","msr","gmv","mmv","ew","grp80","grp85","grp90","grp95","grp96","grp97","grp98","grp99","rpa80","rpa85","rpa90","rpa95","rpa96","rpa97","rpa98","rpa99","rpb80","rpb85","rpb90","rpb95","rpb96","rpb97","rpb98","rpb99"
"1",3.05622724222775,0.957300822328277,4.39953784003272,0.799175666171189,2.1105001746954,2.99337646879744,2.98885022841187,3.02380792454986,3.05301868347576,3.05129268074304,3.11546070968192,3.17069929773346,3.17777173140016,2.65336593820258,2.80177265201835,2.74167839000474,2.71664919751583,2.69231964888866,2.60144824483343,2.49187024983239,2.23243587599566,2.61331260608818,2.62382129932668,2.7554989293229,2.69404382406519,2.68914323291452,2.77953333258887,2.78517669796793,2.53338104845832
"2",1.73864217099531,2.85203208337948,1.95012102796429,1.90593559079288,1.47322626448027,1.82737307112468,1.80888498252872,1.74208371445412,1.73187139778311,1.75562456038335,1.77162794924323,1.79809678491396,1.62685999078637,1.54927234837253,1.6194875544584,1.65324884929752,1.62349610702993,1.62557594926737,1.61318460617508,1.57801860704605,1.49663663509729,1.53721428214155,1.52554725616066,1.59408811188102,1.5899569045108,1.59260275951561,1.63775403152012,1.65405805969966,1.60778956109395
"3",-1.32139011870268,-1.157727084894,-1.42817760528902,-0.766520706469906,-1.24161303690553,-1.33731646174373,-1.32905854346338,-1.33864141676732,-1.34543868878936,-1.36235545013143,-1.36264330176729,-1.35545077601821,-1.35000461406372,-1.22403764452241,-1.23997297355576,-1.25142836568444,-1.24206297645399,-1.23235296969679,-1.23032696637297,-1.21238950802542,-1.19193801344608,-1.21890687093057,-1.22498527763939,-1.23732556980469,-1.24300811303417,-1.24628411594877,-1.24985091244107,-1.25162355234919,-1.23183729251665
"4",1.9589963412497,2.95570921972466,1.9275966935925,2.52759097370246,1.85341802746786,1.84709242630489,1.84760624796577,1.89901871468433,1.92009187520256,1.9718614860919,2.00620115595743,2.05033229126182,2.03238776958571,1.69748863031094,1.71700745260591,1.73823119759115,1.71943552227611,1.70737968673342,1.70560625760137,1.73641151473292,1.70572081216482,1.68586108862351,1.70344707680458,1.7164899535892,1.71655551552556,1.7281375513483,1.75552623098516,1.7479042622004,1.78429511477636
"5",0.394467576981034,-0.357931895605448,0.184190480288884,-0.156377757536141,0.454776507296278,0.377219784730224,0.373586690248722,0.381651227558386,0.355616574208973,0.358880087136985,0.360240074137983,0.321307854225806,0.303759404778527,0.404793100139711,0.37971906467554,0.387870629070051,0.404504094402454,0.425524350870191,0.431963952572419,0.439358421195498,0.469566582686244,0.417914875156664,0.398329624213701,0.394180497278845,0.381024928776529,0.380786143696366,0.379855615464827,0.380584617507538,0.378624717396764
"6",-0.693894965190322,-1.56257067739895,-0.548171854446593,-1.77859152375305,-0.647505041495614,-0.691311753220672,-0.677818121359622,-0.67218677001308,-0.649152858567046,-0.652602186205986,-0.653970861932817,-0.638865585428223,-0.646258364194263,-0.736408230213791,-0.771230954976366,-0.754331979751667,-0.749942350346821,-0.725352693908036,-0.714273187120279,-0.713644132757147,-0.668284075367896,-0.687497630881475,-0.701980346699316,-0.712875917531957,-0.728947299774522,-0.73797454501219,-0.739770712048941,-0.744658260560485,-0.767415309730226
"7",1.16053704795962,0.509787026905139,0.867168578925705,0.0946139936868443,1.13200093810557,1.15513640996941,1.15252978184156,1.16850958623343,1.15835690161978,1.14898348346603,1.15511500685443,1.15731914539476,1.24737573829794,1.1718858875426,1.1787720668189,1.17059394927247,1.15183297676229,1.1558780939499,1.13653687150185,1.12191974900785,1.08730311851072,1.20647482973117,1.21784618078311,1.22351773935567,1.23637670687323,1.22271324675396,1.22201702968177,1.22705837739099,1.26516483950835
"8",1.80888859985885,2.83327526371486,1.94216432427772,2.78290535207658,1.82076650903545,1.84052937141747,1.82425753809463,1.82191253426058,1.85017277130829,1.81350115404491,1.79016798779044,1.7519896277851,1.73674007286981,1.67948894237475,1.66959170052273,1.65206234053234,1.5883285012652,1.64443528804033,1.64217032289346,1.5407175150604,1.62923167805513,1.71883339032476,1.72023531641082,1.68204905912372,1.69007161140765,1.64336352097566,1.59397797031844,1.55597146149319,1.58048693206802
"9",1.72533857208317,2.1727351760371,2.85196789284706,1.87136151686624,1.33165619559764,1.74025464283359,1.73611783731219,1.76678239628943,1.70586815127295,1.67669206987187,1.65776357200525,1.7178843399423,1.70204528383505,1.6266944163609,1.64660449172501,1.70548925801543,1.71361168883542,1.67061940047919,1.64412194926408,1.6321410535823,1.49482494975337,1.6130586506382,1.6617266699281,1.70724654686537,1.71587303204183,1.7575911627491,1.80377218533714,1.87890625027776,1.79879291379476
"10",0.32950126328109,0.682683348785187,0.363743432416339,0.724263260912951,0.312065814489288,0.308690298515226,0.308835599584726,0.320788167431194,0.335610366012608,0.325196736630368,0.317236164607998,0.300067948159771,0.378667317476767,0.340806312876639,0.343352567364527,0.354885296132039,0.333437782990178,0.352007113442312,0.32988784015142,0.332600127455937,0.322736864592794,0.35087772019393,0.342561653699579,0.350604952128257,0.345153908257917,0.339573644744719,0.358728460465557,0.37634951340076,0.362666014682494
"11",1.04079799250808,0.579062666242906,1.0124173488985,0.685135700133932,1.09671210879976,0.977007518410197,0.988902252316611,0.993410541550983,1.03515600048885,1.03512826646115,1.03929000678732,1.03653478152902,1.01063191891094,1.03580981964173,1.01183388133135,1.0045886068149,1.03778161133433,1.03681999374714,1.09444633849239,1.08401819347896,1.13467632214851,1.01910816910147,1.01218546543822,1.0006869793525,0.981996769657038,0.994672535750444,0.99603431534541,0.999468253963829,1.00236511011324
"12",3.07987941835133,3.27334465543618,4.02721200616917,3.2576943554965,2.92514275550659,2.96268761979909,2.98415162476441,3.00033090684671,2.96161722590875,2.93280541087026,2.93327017224828,2.95567364044234,2.93857753572945,3.0629855404172,3.06020990259053,3.05328034735935,3.04520993351948,3.02533441906745,2.99494159531536,3.01016926659386,2.91038035682966,3.07445745986939,3.07352577450698,3.06040611014124,3.04133493226077,3.02762201688305,3.01269751071505,3.00854599401778,3.02656110356766
"13",-1.05401390642413,-0.554510042794531,-1.02088733159688,-1.02423292860562,-1.04233885947425,-1.04985514303558,-1.05017747459322,-1.08144644917169,-1.05651001774559,-1.06892810593784,-1.079709145893,-1.08361994846888,-1.05446791059344,-1.01220067005175,-1.03324452778289,-1.0467105244,-0.999483469663826,-1.00097690011818,-0.968130266815967,-0.9556775585705,-0.93023722885936,-1.02968504506099,-1.0294787201496,-1.05743323061984,-1.05176306560239,-1.0342829979474,-1.04254091166465,-1.0551421349067,-0.998362499605754
"14",2.62058577774293,2.91615126033151,2.32985196778783,2.88641790283779,2.63040747645822,2.5619710077041,2.57882672285375,2.57153876944145,2.5742900053462,2.57160155845169,2.56303169045722,2.55243617574893,2.57029322492729,2.64291839564531,2.63949004090196,2.63395961097799,2.63992367286534,2.64167353820614,2.64154701268998,2.64377082475492,2.60543620780069,2.6290963307455,2.62633929806026,2.62503665147346,2.61877377074948,2.61945850273529,2.60850043249129,2.62924158284034,2.58918632051271
"15",0.365731123294512,0.993805989488403,0.153496302951855,1.32165763829275,0.394618210427121,0.372876811582334,0.375429514847355,0.356655311855393,0.355526341746883,0.3486755027892,0.351050363962764,0.376886403280892,0.399779693885702,0.358848409808255,0.357400466498615,0.358902472430808,0.340006444350518,0.334815026982858,0.335557025308215,0.326963624873169,0.289222389792543,0.358232170494046,0.351027933777547,0.347771721703177,0.326588534829466,0.310666628951337,0.320689672960442,0.32097695387464,0.276814503980094

